Using Abstraction for Interpretable Robot Programs in Stochastic Domains

A robot's actions are inherently stochastic, as its sensors are noisy and its actions do not always have the intended effects. For this reason, the agent language Golog has been extended to models with degrees of belief and stochastic actions. While this allows more precise robot models, the resulting programs are much harder to comprehend, because they need to deal with the noise, e.g., by looping until some desired state has been reached with certainty, and because the resulting action traces consist of a large number of actions cluttered with sensor noise. To alleviate these issues, we propose to use abstraction. We define a high-level and nonstochastic model of the robot and then map the high-level model into the lower-level stochastic model. The resulting programs are much easier to understand, often do not require belief operators or loops, and produce much shorter action traces.

==> abstract.txt <==
A robot's actions are inherently stochastic, as its sensors are noisy
and its actions do not always have the intended effects. For this
reason, the agent language Golog has been extended to models with
degrees of belief and stochastic actions. While this allows more precise
robot models, the resulting programs are much harder to comprehend,
because they need to deal with the noise, e.g., by looping until some
desired state has been reached with certainty, and because the resulting
action traces consist of a large number of actions cluttered with sensor
noise. To alleviate these issues, we propose to use abstraction. We
define a high-level and nonstochastic model of the robot and then map
the high-level model into the lower-level stochastic model. The
resulting programs are much easier to understand, often do not require
belief operators or loops, and produce much shorter action traces.

